The Qupit Stabiliser ZX-travaganza: Simplified Axioms, Normal Forms and Graph-Theoretic Simplification

We present a smorgasbord of results on the stabiliser ZX-calculus for odd prime-dimensional qudits (i.e. qupits). We derive a simplified rule set that closely resembles the original rules of qubit ZX-calculus. Using these rules, we demonstrate analogues of the spider-removing local complementation and pivoting rules. This allows for efficient reduction of diagrams to the affine with phases normal form. We also demonstrate a reduction to a unique form, providing an alternative and simpler proof of completeness. Furthermore, we introduce a different reduction to the graph state with local Cliffords normal form, which leads to a novel layered decomposition for qupit Clifford unitaries. Additionally, we propose a new approach to handle scalars formally, closely reflecting their practical usage. Finally, we have implemented many of these findings in DiZX, a new open-source Python library for qudit ZX-diagrammatic reasoning.

==> figures/axioms-new.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (224) at (-7.575, 8.5) {};
		\node [style=gn] (225) at (-6.725, 8.5) {};
		\node [style=rn] (226) at (-4.725, 8.5) {};
		\node [style=none, label={above:\Special}] (229) at (-2.875, 8.5) {$=$};
		\node [style=none] (230) at (-1.875, 8.5) {};
		\node [style=none] (233) at (0.375, 8.5) {};
		\node [style=none] (234) at (-5.475, 8.75) {$\vdots$};
		\node [style=none] (235) at (-5.975, 8.5) {\tiny$p \minu 1$};
		\node [style=none, label={above:\Bigebra}] (244) at (-2.875, 5.825) {$=$};
		\node [style=none] (245) at (-1.375, 6.325) {};
		\node [style=none] (246) at (-1.375, 5.325) {};
		\node [style=rn] (247) at (-0.375, 5.825) {};
		\node [style=gn] (248) at (0.625, 5.825) {};
		\node [style=none] (249) at (1.625, 6.325) {};
		\node [style=none] (250) at (1.625, 5.325) {};
		\node [style=none] (251) at (-3.875, 8.5) {};
		\node [style=none, label={above:\Fusion}] (387) at (-14, 7.5) {$=$};
		\node [style=gn, label={[gphase]below:$a,b$}] (388) at (-17.75, 9) {};
		\node [style=none] (389) at (-19.25, 9.75) {};
		\node [style=none] (390) at (-19.25, 8.25) {};
		\node [style=none] (391) at (-15.75, 9.75) {};
		\node [style=none] (392) at (-15.75, 8.25) {};
		\node [style=none] (393) at (-15.5, 9.25) {$\vdots$};
		\node [style=none] (394) at (-19, 9.25) {$\vdots$};
		\node [style=gn, label={[gphase]below:$c,d$}] (395) at (-16.75, 6) {};
		\node [style=none] (396) at (-18.75, 6.75) {};
		\node [style=none] (397) at (-18.75, 5.25) {};
		\node [style=none] (398) at (-15.25, 6.75) {};
		\node [style=none] (399) at (-15.25, 5.25) {};
		\node [style=none] (400) at (-15.5, 6.25) {$\vdots$};
		\node [style=none] (401) at (-19, 6.25) {$\vdots$};
		\node [style=gn, label={[gphase]left:$\substack{a+c,\\b+d}$}] (402) at (-11.25, 7.5) {};
		\node [style=none] (403) at (-9.75, 9.75) {};
		\node [style=none] (404) at (-9.75, 8.25) {};
		\node [style=none] (405) at (-9.75, 6.75) {};
		\node [style=none] (406) at (-9.75, 5.25) {};
		\node [style=none] (407) at (-12.75, 9.75) {};
		\node [style=none] (408) at (-12.75, 8.25) {};
		\node [style=none] (409) at (-12.75, 6.75) {};
		\node [style=none] (410) at (-12.75, 5.25) {};
		\node [style=none] (412) at (-10, 9.25) {$\vdots$};
		\node [style=none] (413) at (-10, 6.25) {$\vdots$};
		\node [style=none] (414) at (-12.5, 9.25) {$\vdots$};
		\node [style=none] (415) at (-12.5, 6.25) {$\vdots$};
		\node [style=none] (416) at (-19.25, 6.75) {};
		\node [style=none] (417) at (-19.25, 5.25) {};
		\node [style=none] (418) at (-15.25, 9.75) {};
		\node [style=none] (419) at (-15.25, 8.25) {};
		\node [style=rn, label={[rphase]above:$1,0$}] (458) at (-6.375, 2.725) {};
		\node [style=gn] (459) at (-5.375, 2.725) {};
		\node [style=none, label={above:\Copy}] (460) at (-2.875, 2.725) {$=$};
		\node [style=rn, label={[rphase]below:$1,0$}] (461) at (-1.375, 3.225) {};
		\node [style=rn, label={[rphase]above:$1,0$}] (462) at (-1.375, 2.225) {};
		\node [style=none] (463) at (0.125, 3.225) {};
		\node [style=none] (464) at (0.125, 2.225) {};
		\node [style=none] (465) at (-4.375, 3.225) {};
		\node [style=none] (466) at (-4.375, 2.225) {};
		\node [style=gn, label={[gphase]below:$a,b$}] (504) at (-17, -3.25) {};
		\node [style=none] (505) at (-15.5, -2.5) {};
		\node [style=none] (506) at (-15.5, -4) {};
		\node [style=none] (507) at (-18.5, -2.5) {};
		\node [style=none] (508) at (-18.5, -4) {};
		\node [style=had] (509) at (-16, -2.5) {};
		\node [style=had] (510) at (-16, -4) {};
		\node [style=had] (511) at (-18, -2.5) {};
		\node [style=had] (512) at (-18, -4) {};
		\node [style=none, label={above:\Colour}] (513) at (-14.25, -3.25) {$=$};
		\node [style=none] (515) at (-15.75, -3) {$\vdots$};
		\node [style=rn, label={[rphase]below:$a,b$}] (516) at (-11.5, -3.25) {};
		\node [style=none] (517) at (-10, -2.5) {};
		\node [style=none] (518) at (-10, -4) {};
		\node [style=none] (519) at (-13, -2.5) {};
		\node [style=none] (520) at (-13, -4) {};
		\node [style=none] (521) at (-10.5, -2.5) {};
		\node [style=none] (522) at (-10.5, -4) {};
		\node [style=none] (523) at (-12.5, -2.5) {};
		\node [style=none] (524) at (-12.5, -4) {};
		\node [style=none] (525) at (-12.75, -3) {$\vdots$};
		\node [style=none] (526) at (-10.25, -3) {$\vdots$};
		\node [style=none] (527) at (-18.5, -2.5) {};
		\node [style=none] (528) at (-18.25, -3) {$\vdots$};
		\node [style=gn] (533) at (1, -3.75) {};
		\node [style=rn] (534) at (-1, -3.75) {};
		\node [style=none, label={above:\MElim}] (535) at (-2.75, -3.75) {$=$};
		\node [style=none] (536) at (-0.125, -3.5) {$\vdots$};
		\node [style=none] (537) at (0.25, -3.75) {$z$};
		\node [style=none] (539) at (-1.75, -3.75) {};
		\node [style=none] (540) at (1.75, -3.75) {};
		\node [style=rn, label={[rphase]above:$a,b$}] (541) at (-1.75, -3.75) {};
		\node [style=none] (542) at (-3.75, -3.75) {};
		\node [style=rn, label={[rphase]below:$\minu z^{\minu 1}a,z^{\minu 2} b$}] (543) at (-5.75, -3.75) {};
		\node [style=none] (565) at (-7.575, 6.325) {};
		\node [style=none] (566) at (-7.575, 5.325) {};
		\node [style=gn] (567) at (-6.625, 6.325) {};
		\node [style=gn] (568) at (-6.625, 5.325) {};
		\node [style=rn] (569) at (-5.375, 6.325) {};
		\node [style=rn] (570) at (-5.375, 5.325) {};
		\node [style=none] (571) at (-4.4, 6.325) {};
		\node [style=none] (572) at (-4.4, 5.325) {};
		\node [style=none, label={above:\Euler}] (685) at (-2.875, -0.75) {$=$};
		\node [style=rn, label={[rphase]below:$0,1$}] (686) at (1.625, -0.75) {};
		\node [style=none] (687) at (-1.625, -0.75) {};
		\node [style=rn, label={[rphase]below:$0,\minu 1$}] (688) at (0.375, 0) {};
		\node [style=rn, label={[rphase]below:$0,1$}] (689) at (-0.875, -0.75) {};
		\node [style=none] (690) at (2.375, -0.75) {};
		\node [style=none] (693) at (-6.625, -0.75) {};
		\node [style=had] (694) at (-5.375, -0.75) {};
		\node [style=none] (695) at (-4.125, -0.75) {};
		\node [style=none] (697) at (-7.925, 11) {\textbf{Stabiliser axioms}};
		\node [style=none] (698) at (7.625, 11) {\textbf{Scalar axioms}};
		\node [style=none] (699) at (9.7, -0.975) {};
		\node [style=gn] (700) at (8.2, -0.975) {};
		\node [style=none, label={above:\Zero}] (701) at (6.95, 6.15) {$=$};
		\node [style=none] (702) at (5.7, -0.975) {};
		\node [style=rn] (703) at (4.45, -0.975) {};
		\node [style=scalar] (704) at (9.2, -0.475) {$0$};
		\node [style=scalar] (705) at (5.2, -0.475) {$0$};
		\node [style=none] (706) at (5.825, 4.375) {};
		\node [style=none] (707) at (5.825, 3.375) {};
		\node [style=none] (708) at (4.825, 3.375) {};
		\node [style=none] (709) at (4.825, 4.375) {};
		\node [style=none, label={above:\One}] (710) at (6.95, 3.875) {$=$};
		\node [style=scalar] (711) at (8.45, 3.875) {$1$};
		\node [style=scalar] (712) at (4.7, 1.45) {$\lambda$};
		\node [style=scalar] (713) at (5.7, 1.45) {$\mu$};
		\node [style=scalar] (714) at (8.45, 1.45) {$\lambda \mu$};
		\node [style=none, label={above:\Prod}] (715) at (6.95, 1.45) {$=$};
		\node [style=gn, label={[gphase]below:$1,0$}] (722) at (5.45, 6.15) {};
		\node [style=none, label={above:\Nul}] (723) at (6.95, -0.975) {$=$};
		\node [style=scalar] (724) at (8.45, 6.15) {$0$};
		\node [style=scalar] (726) at (9.575, -4.225) {$\left(\frac{b}{p}\right)i^{ \minu \frac{p \minu 1}{2}}$};
		\node [style=gn, label={[gphase]below:$0,b$}] (730) at (4.7, -3.5) {};
		\node [style=none, label={above:\Gauss}] (732) at (6.45, -3.5) {$=$};
		\node [style=scalar] (733) at (8.575, -2.775) {$\sqrt{p}$};
		\node [style=gn, label={[gphase]below:$a,0$}] (734) at (4.7, 8.75) {};
		\node [style=rn, label={[rphase]above:$c,d$}] (735) at (5.45, 8.75) {};
		\node [style=none, label={above:\Omeg}] (736) at (6.95, 8.75) {$=$};
		\node [style=gn] (739) at (0.375, -0.75) {};
		\node [style=scalar] (740) at (9.45, 9.45) {$\omega^{2^{\minu 3} a c}$};
		\node [style=none] (741) at (-20, 11.5) {};
		\node [style=none] (742) at (3.35, 11.5) {};
		\node [style=none] (743) at (-20, -5.25) {};
		\node [style=none] (744) at (3.35, -5.25) {};
		\node [style=none] (745) at (11.675, 11.5) {};
		\node [style=none] (746) at (11.675, -5.25) {};
		\node [style=scalar] (747) at (9.7, 8.3) {$\omega^{2^{\minu 2} a^2 d}$};
		\node [style=none, label={above:\Fusion}] (748) at (-14.075, 1.5) {$=$};
		\node [style=rn, label={[rphase]below:$a,b$}] (749) at (-17.825, 3) {};
		\node [style=none] (750) at (-19.325, 3.75) {};
		\node [style=none] (751) at (-19.325, 2.25) {};
		\node [style=none] (752) at (-15.825, 3.75) {};
		\node [style=none] (753) at (-15.825, 2.25) {};
		\node [style=none] (754) at (-15.575, 3.25) {$\vdots$};
		\node [style=none] (755) at (-19.075, 3.25) {$\vdots$};
		\node [style=rn, label={[rphase]below:$c,d$}] (756) at (-16.825, 0) {};
		\node [style=none] (757) at (-18.825, 0.75) {};
		\node [style=none] (758) at (-18.825, -0.75) {};
		\node [style=none] (759) at (-15.325, 0.75) {};
		\node [style=none] (760) at (-15.325, -0.75) {};
		\node [style=none] (761) at (-15.575, 0.25) {$\vdots$};
		\node [style=none] (762) at (-19.075, 0.25) {$\vdots$};
		\node [style=rn, label={[rphase]left:$\substack{a+c,\\b+d}$}] (763) at (-11.325, 1.5) {};
		\node [style=none] (764) at (-9.825, 3.75) {};
		\node [style=none] (765) at (-9.825, 2.25) {};
		\node [style=none] (766) at (-9.825, 0.75) {};
		\node [style=none] (767) at (-9.825, -0.75) {};
		\node [style=none] (768) at (-12.825, 3.75) {};
		\node [style=none] (769) at (-12.825, 2.25) {};
		\node [style=none] (770) at (-12.825, 0.75) {};
		\node [style=none] (771) at (-12.825, -0.75) {};
		\node [style=none] (772) at (-10.075, 3.25) {$\vdots$};
		\node [style=none] (773) at (-10.075, 0.25) {$\vdots$};
		\node [style=none] (774) at (-12.575, 3.25) {$\vdots$};
		\node [style=none] (775) at (-12.575, 0.25) {$\vdots$};
		\node [style=none] (776) at (-19.325, 0.75) {};
		\node [style=none] (777) at (-19.325, -0.75) {};
		\node [style=none] (778) at (-15.325, 3.75) {};
		\node [style=none] (779) at (-15.325, 2.25) {};
		\node [style=rn] (780) at (-17.35, 1.625) {};
		\node [style=none] (781) at (8.025, -3.5) {$\begin{cases} \\ \\ \end{cases}$};
		\node [style=none] (782) at (10.25, -2.75) {\scalebox{0.7}{if $b=0$}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (224.center) to (225);
		\draw [bend left=60] (225) to (226);
		\draw [bend right=60] (225) to (226);
		\draw (247) to (248);
		\draw [bend left] (247) to (246.center);
		\draw [bend right] (247) to (245.center);
		\draw [bend left] (248) to (249.center);
		\draw [bend right] (248) to (250.center);
		\draw (226) to (251.center);
		\draw [bend left=15] (388) to (391.center);
		\draw [bend right=15] (388) to (392.center);
		\draw [bend right] (388) to (389.center);
		\draw [bend left] (388) to (390.center);
		\draw [bend left] (395) to (398.center);
		\draw [bend right] (395) to (399.center);
		\draw [bend right=15] (395) to (396.center);
		\draw [bend left=15] (395) to (397.center);
		\draw [in=180, out=30] (402) to (404.center);
		\draw [in=180, out=60] (402) to (403.center);
		\draw [in=180, out=-30] (402) to (405.center);
		\draw [in=180, out=-60] (402) to (406.center);
		\draw [in=0, out=120] (402) to (407.center);
		\draw [in=0, out=150] (402) to (408.center);
		\draw [in=0, out=-150] (402) to (409.center);
		\draw [in=0, out=-120] (402) to (410.center);
		\draw (416.center) to (396.center);
		\draw (417.center) to (397.center);
		\draw (392.center) to (419.center);
		\draw (391.center) to (418.center);
		\draw [in=135, out=-45] (388) to (395);
		\draw (459) to (458);
		\draw (462) to (464.center);
		\draw (461) to (463.center);
		\draw [bend left] (459) to (465.center);
		\draw [bend right] (459) to (466.center);
		\draw (511) to (507.center);
		\draw (512) to (508.center);
		\draw (509) to (505.center);
		\draw (510) to (506.center);
		\draw [in=180, out=-75] (504) to (510);
		\draw [in=0, out=-105] (504) to (512);
		\draw [in=360, out=105] (504) to (511);
		\draw [in=180, out=75] (504) to (509);
		\draw (523.center) to (519.center);
		\draw (524.center) to (520.center);
		\draw (521.center) to (517.center);
		\draw (522.center) to (518.center);
		\draw [in=180, out=-75] (516) to (522.center);
		\draw [in=0, out=-105] (516) to (524.center);
		\draw [in=360, out=105] (516) to (523.center);
		\draw [in=180, out=75] (516) to (521.center);
		\draw [bend right=60] (533) to (534);
		\draw [bend left=60] (533) to (534);
		\draw (543) to (542.center);
		\draw (533) to (540.center);
		\draw (565.center) to (567);
		\draw (566.center) to (568);
		\draw (569) to (571.center);
		\draw (570) to (572.center);
		\draw (567) to (570);
		\draw (568) to (569);
		\draw [bend left=45] (567) to (569);
		\draw [bend right=45] (568) to (570);
		\draw (534) to (541);
		\draw (689) to (687.center);
		\draw (690.center) to (686);
		\draw (694) to (693.center);
		\draw (695.center) to (694);
		\draw (699.center) to (700);
		\draw (702.center) to (703);
		\draw [style={dash_edge}] (709.center)
			 to (706.center)
			 to (707.center)
			 to (708.center)
			 to cycle;
		\draw (734) to (735);
		\draw (739) to (689);
		\draw (739) to (686);
		\draw (739) to (688);
		\draw (233.center) to (230.center);
		\draw [style=thin] (741.center) to (742.center);
		\draw [style=thin] (741.center) to (743.center);
		\draw [style=thin] (743.center) to (744.center);
		\draw [style=thin] (744.center) to (742.center);
		\draw [style=thin] (742.center) to (745.center);
		\draw [style=thin] (745.center) to (746.center);
		\draw [style=thin] (746.center) to (744.center);
		\draw [bend left=15] (749) to (752.center);
		\draw [bend right=15] (749) to (753.center);
		\draw [bend right] (749) to (750.center);
		\draw [bend left] (749) to (751.center);
		\draw [bend left] (756) to (759.center);
		\draw [bend right] (756) to (760.center);
		\draw [bend right=15] (756) to (757.center);
		\draw [bend left=15] (756) to (758.center);
		\draw [in=180, out=30] (763) to (765.center);
		\draw [in=180, out=60] (763) to (764.center);
		\draw [in=180, out=-30] (763) to (766.center);
		\draw [in=180, out=-60] (763) to (767.center);
		\draw [in=0, out=120] (763) to (768.center);
		\draw [in=0, out=150] (763) to (769.center);
		\draw [in=0, out=-150] (763) to (770.center);
		\draw [in=0, out=-120] (763) to (771.center);
		\draw (776.center) to (757.center);
		\draw (777.center) to (758.center);
		\draw (753.center) to (779.center);
		\draw (752.center) to (778.center);
		\draw [in=135, out=-45] (749) to (756);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/axioms-old.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (117) at (7.5, 5.5) {};
		\node [style=none] (118) at (9.5, 5.5) {};
		\node [style=gn] (119) at (8.5, 5.5) {};
		\node [style=none, label={above:\tiny (\textsc{Z-Elim})}] (120) at (10.75, 5.5) {$=$};
		\node [style=none] (121) at (12, 5.5) {};
		\node [style=none] (122) at (13.5, 5.5) {};
		\node [style=none] (166) at (9.5, 3) {};
		\node [style=none, label={above:\tiny (\textsc{X-Elim})}] (167) at (10.75, 3) {$=$};
		\node [style=none] (168) at (12, 3) {};
		\node [style=none] (169) at (13.5, 3) {};
		\node [style=none] (170) at (7.5, 3) {};
		\node [style=rn] (171) at (8.875, 3) {};
		\node [style=rn] (172) at (8.125, 3) {};
		\node [style=none] (224) at (-3.25, 7.75) {};
		\node [style=gn] (225) at (-2.25, 7.75) {};
		\node [style=rn] (226) at (-0.25, 7.75) {};
		\node [style=none, label={above:\tiny (\textsc{Char})}] (229) at (1.75, 7.75) {$=$};
		\node [style=none] (230) at (2.75, 7.75) {};
		\node [style=gn] (231) at (3.75, 7.75) {};
		\node [style=rn] (232) at (4.5, 7.75) {};
		\node [style=none] (233) at (5.5, 7.75) {};
		\node [style=none] (234) at (-1.125, 8) {$\vdots$};
		\node [style=none] (235) at (-1.5, 7.75) {$p$};
		\node [style=none, label={above:\tiny (\textsc{Bigebra})}] (244) at (1.75, 4.25) {$=$};
		\node [style=none] (245) at (3.25, 4.75) {};
		\node [style=none] (246) at (3.25, 3.75) {};
		\node [style=rn] (247) at (4.25, 4.25) {};
		\node [style=gn] (248) at (5.25, 4.25) {};
		\node [style=none] (249) at (6.25, 4.75) {};
		\node [style=none] (250) at (6.25, 3.75) {};
		\node [style=none] (251) at (0.75, 7.75) {};
		\node [style=none, label={above:\tiny (\textsc{Shear})}] (252) at (-9.25, -3) {$=$};
		\node [style=none] (299) at (0, 0.25) {};
		\node [style=gn] (300) at (0.75, 0.25) {};
		\node [style=rn] (301) at (2.75, 0.25) {};
		\node [style=none, label={above:\tiny (\textsc{Mult})}] (302) at (5.5, 0.25) {$=$};
		\node [style=none] (303) at (1.875, 0.5) {$\vdots$};
		\node [style=none] (304) at (1.5, 0.25) {$z$};
		\node [style=rn] (305) at (3.5, 0.25) {};
		\node [style=none] (318) at (4.25, 0.25) {};
		\node [style=gn] (377) at (4.375, 5) {};
		\node [style=rn] (379) at (5.125, 5) {};
		\node [style=none, label={above:\tiny (\textsc{Fusion})}] (387) at (-10, 6.5) {$=$};
		\node [style=gn, label={[gphase]below:$a,b$}] (388) at (-14, 8) {};
		\node [style=none] (389) at (-15.5, 8.75) {};
		\node [style=none] (390) at (-15.5, 7.25) {};
		\node [style=none] (391) at (-12, 8.75) {};
		\node [style=none] (392) at (-12, 7.25) {};
		\node [style=none] (393) at (-11.75, 8.25) {$\vdots$};
		\node [style=none] (394) at (-15.25, 8.25) {$\vdots$};
		\node [style=gn, label={[gphase]below:$c,d$}] (395) at (-13, 5) {};
		\node [style=none] (396) at (-15, 5.75) {};
		\node [style=none] (397) at (-15, 4.25) {};
		\node [style=none] (398) at (-11.5, 5.75) {};
		\node [style=none] (399) at (-11.5, 4.25) {};
		\node [style=none] (400) at (-11.75, 5.25) {$\vdots$};
		\node [style=none] (401) at (-15.25, 5.25) {$\vdots$};
		\node [style=gn, label={[gphase]left:$\substack{a+c,\\b+d}$}] (402) at (-7, 6.5) {};
		\node [style=none] (403) at (-5.5, 8.75) {};
		\node [style=none] (404) at (-5.5, 7.25) {};
		\node [style=none] (405) at (-5.5, 5.75) {};
		\node [style=none] (406) at (-5.5, 4.25) {};
		\node [style=none] (407) at (-8.5, 8.75) {};
		\node [style=none] (408) at (-8.5, 7.25) {};
		\node [style=none] (409) at (-8.5, 5.75) {};
		\node [style=none] (410) at (-8.5, 4.25) {};
		\node [style=none] (412) at (-5.75, 8.25) {$\vdots$};
		\node [style=none] (413) at (-5.75, 5.25) {$\vdots$};
		\node [style=none] (414) at (-8.25, 8.25) {$\vdots$};
		\node [style=none] (415) at (-8.25, 5.25) {$\vdots$};
		\node [style=none] (416) at (-15.5, 5.75) {};
		\node [style=none] (417) at (-15.5, 4.25) {};
		\node [style=none] (418) at (-11.5, 8.75) {};
		\node [style=none] (419) at (-11.5, 7.25) {};
		\node [style=gn, label={[gphase]left:$0,z^{\minu 1}$}] (450) at (0.75, 1.25) {};
		\node [style=none] (451) at (6.75, 0.25) {};
		\node [style=had] (452) at (7.5, 0.25) {};
		\node [style=gn, label={[gphase]above:$0,z^{\minu 1}$}] (453) at (8.5, 0.25) {};
		\node [style=rn, label={[rphase]below:$0,z$}] (454) at (9.75, 0.25) {};
		\node [style=gn, label={[gphase]above:$0,z^{\minu 1}$}] (455) at (11, 0.25) {};
		\node [style=none] (456) at (11.75, 0.25) {};
		\node [style=gn] (457) at (8.25, 1) {};
		\node [style=rn, label={[rphase]above:$a,0$}] (458) at (7.5, 8) {};
		\node [style=gn] (459) at (8.5, 8) {};
		\node [style=none, label={above:\tiny (\textsc{Copy})}] (460) at (10.75, 8) {$=$};
		\node [style=rn, label={[rphase]below:$a,0$}] (461) at (12, 8.5) {};
		\node [style=rn, label={[rphase]above:$a,0$}] (462) at (12, 7.5) {};
		\node [style=none] (463) at (13.5, 8.5) {};
		\node [style=none] (464) at (13.5, 7.5) {};
		\node [style=none] (465) at (9.5, 8.5) {};
		\node [style=none] (466) at (9.5, 7.5) {};
		\node [style=gn] (467) at (8, 8.75) {};
		\node [style=rn] (468) at (8.75, 8.75) {};
		\node [style=gn] (499) at (1.25, -0.75) {};
		\node [style=rn] (500) at (2.25, -0.75) {};
		\node [style=none] (501) at (0.75, -0.75) {$($};
		\node [style=none] (503) at (3.125, -0.75) {$)^{\otimes z}$};
		\node [style=gn, label={[gphase]below:$a,b$}] (504) at (-12.25, 1) {};
		\node [style=none] (505) at (-10.75, 1.75) {};
		\node [style=none] (506) at (-10.75, 0.25) {};
		\node [style=none] (507) at (-13.75, 1.75) {};
		\node [style=none] (508) at (-13.75, 0.25) {};
		\node [style=had] (509) at (-11.25, 1.75) {};
		\node [style=had] (510) at (-11.25, 0.25) {};
		\node [style=had] (511) at (-13.25, 1.75) {};
		\node [style=had] (512) at (-13.25, 0.25) {};
		\node [style=none, label={above:\tiny (\textsc{Colour})}] (513) at (-9.25, 1) {$=$};
		\node [style=none] (515) at (-11, 1.25) {$\vdots$};
		\node [style=rn, label={[rphase]below:$a,b$}] (516) at (-6.25, 1) {};
		\node [style=none] (517) at (-4.75, 1.75) {};
		\node [style=none] (518) at (-4.75, 0.25) {};
		\node [style=none] (519) at (-7.75, 1.75) {};
		\node [style=none] (520) at (-7.75, 0.25) {};
		\node [style=none] (521) at (-5.25, 1.75) {};
		\node [style=none] (522) at (-5.25, 0.25) {};
		\node [style=none] (523) at (-7.25, 1.75) {};
		\node [style=none] (524) at (-7.25, 0.25) {};
		\node [style=none] (525) at (-7.5, 1.25) {$\vdots$};
		\node [style=none] (526) at (-5, 1.25) {$\vdots$};
		\node [style=none] (527) at (-13.75, 1.75) {};
		\node [style=none] (528) at (-13.5, 1.25) {$\vdots$};
		\node [style=gn] (529) at (-1.75, 8.75) {};
		\node [style=rn] (530) at (-0.75, 8.75) {};
		\node [style=none] (531) at (-2.25, 8.75) {$($};
		\node [style=none] (532) at (0.125, 8.75) {$)^{\otimes p}$};
		\node [style=gn] (533) at (0.75, -4) {};
		\node [style=rn] (534) at (2.75, -4) {};
		\node [style=none, label={above:\tiny (\textsc{M-Elim})}] (535) at (5.5, -4) {$=$};
		\node [style=none] (536) at (1.875, -3.75) {$\vdots$};
		\node [style=none] (537) at (1.5, -4) {$z$};
		\node [style=none] (539) at (3.5, -4) {};
		\node [style=none] (540) at (0, -4) {};
		\node [style=rn, label={[rphase]above:$a,b$}] (541) at (3.5, -4) {};
		\node [style=none] (542) at (6.75, -4) {};
		\node [style=rn, label={[rphase]above:$\minu z^{\minu 1}a,z^{\minu 2} b$}] (543) at (8.75, -4) {};
		\node [style=gn] (544) at (1, -3) {};
		\node [style=rn] (545) at (2, -3) {};
		\node [style=none] (546) at (0.5, -3) {$($};
		\node [style=none] (547) at (3.15, -3) {$)^{\otimes z \minu 1}$};
		\node [style=none] (553) at (-15, -3) {};
		\node [style=rn, label={[rphase]above:$c,d$}] (554) at (-12.75, -3) {};
		\node [style=gn, label={[gphase]above:$a,0$}] (555) at (-14, -3) {};
		\node [style=gn, label={[gphase]above:$a,0$}] (556) at (-11.5, -3) {};
		\node [style=none] (557) at (-10.5, -3) {};
		\node [style=gn, label={[gphase]left:$c,0$}] (558) at (-12.5, -2.25) {};
		\node [style=rn, label={[rphase]below:$a,0$}] (559) at (-13.5, -2.25) {};
		\node [style=none] (560) at (-4, -3) {};
		\node [style=none] (561) at (-8, -3) {};
		\node [style=rn, label={[rphase]above:$c+ad,d$}] (562) at (-6, -3) {};
		\node [style=gn, label={[gphase]left:$\minu 2^{\minu 1},0$}] (563) at (-6, -2.25) {};
		\node [style=rn, label={[rphase]below:$da^2,0$}] (564) at (-7, -2.25) {};
		\node [style=none] (565) at (-3, 4.75) {};
		\node [style=none] (566) at (-3, 3.75) {};
		\node [style=gn] (567) at (-2, 4.75) {};
		\node [style=gn] (568) at (-2, 3.75) {};
		\node [style=rn] (569) at (-0.75, 4.75) {};
		\node [style=rn] (570) at (-0.75, 3.75) {};
		\node [style=none] (571) at (0.25, 4.75) {};
		\node [style=none] (572) at (0.25, 3.75) {};
		\node [style=gn] (573) at (-2.125, 5.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (119) to (117.center);
		\draw (119) to (118.center);
		\draw (122.center) to (121.center);
		\draw (169.center) to (168.center);
		\draw (172) to (170.center);
		\draw (172) to (171);
		\draw (171) to (166.center);
		\draw (224.center) to (225);
		\draw [bend left=60] (225) to (226);
		\draw [bend right=60] (225) to (226);
		\draw (231) to (230.center);
		\draw (232) to (233.center);
		\draw (247) to (248);
		\draw [bend left] (247) to (246.center);
		\draw [bend right] (247) to (245.center);
		\draw [bend left] (248) to (249.center);
		\draw [bend right] (248) to (250.center);
		\draw (226) to (251.center);
		\draw (299.center) to (300);
		\draw [bend left=60] (300) to (301);
		\draw [bend right=60] (300) to (301);
		\draw (301) to (305);
		\draw (305) to (318.center);
		\draw (379) to (377);
		\draw [bend left=15] (388) to (391.center);
		\draw [bend right=15] (388) to (392.center);
		\draw [bend right] (388) to (389.center);
		\draw [bend left] (388) to (390.center);
		\draw [bend left] (395) to (398.center);
		\draw [bend right] (395) to (399.center);
		\draw [bend right=15] (395) to (396.center);
		\draw [bend left=15] (395) to (397.center);
		\draw [in=180, out=30] (402) to (404.center);
		\draw [in=180, out=60] (402) to (403.center);
		\draw [in=180, out=-30] (402) to (405.center);
		\draw [in=180, out=-60] (402) to (406.center);
		\draw [in=0, out=120] (402) to (407.center);
		\draw [in=0, out=150] (402) to (408.center);
		\draw [in=0, out=-150] (402) to (409.center);
		\draw [in=0, out=-120] (402) to (410.center);
		\draw (416.center) to (396.center);
		\draw (417.center) to (397.center);
		\draw (392.center) to (419.center);
		\draw (391.center) to (418.center);
		\draw [in=135, out=-45] (388) to (395);
		\draw (452) to (453);
		\draw (453) to (454);
		\draw (454) to (455);
		\draw (455) to (456.center);
		\draw (451.center) to (452);
		\draw (459) to (458);
		\draw (462) to (464.center);
		\draw (461) to (463.center);
		\draw [bend left] (459) to (465.center);
		\draw [bend right] (459) to (466.center);
		\draw (467) to (468);
		\draw (499) to (500);
		\draw (511) to (507.center);
		\draw (512) to (508.center);
		\draw (509) to (505.center);
		\draw (510) to (506.center);
		\draw [in=180, out=-75] (504) to (510);
		\draw [in=0, out=-105] (504) to (512);
		\draw [in=360, out=105] (504) to (511);
		\draw [in=180, out=75] (504) to (509);
		\draw (523.center) to (519.center);
		\draw (524.center) to (520.center);
		\draw (521.center) to (517.center);
		\draw (522.center) to (518.center);
		\draw [in=180, out=-75] (516) to (522.center);
		\draw [in=0, out=-105] (516) to (524.center);
		\draw [in=360, out=105] (516) to (523.center);
		\draw [in=180, out=75] (516) to (521.center);
		\draw (529) to (530);
		\draw [bend left=60] (533) to (534);
		\draw [bend right=60] (533) to (534);
		\draw (543) to (542.center);
		\draw (533) to (540.center);
		\draw (544) to (545);
		\draw (555) to (553.center);
		\draw (555) to (554);
		\draw (554) to (556);
		\draw (556) to (557.center);
		\draw (559) to (558);
		\draw (562) to (561.center);
		\draw (564) to (563);
		\draw (562) to (560.center);
		\draw (565.center) to (567);
		\draw (566.center) to (568);
		\draw (569) to (571.center);
		\draw (570) to (572.center);
		\draw (567) to (570);
		\draw (568) to (569);
		\draw [bend left=45] (567) to (569);
		\draw [bend right=45] (568) to (570);
		\draw (534) to (541);
	\end{pgfonlayer}
\end{tikzpicture}

